Performance Benchmarking of State-of-the-Art Software Switches for NFV

With the ultimate goal of replacing proprietary hardware appliances with Virtual Network Functions (VNFs) implemented in software, Network Function Virtualization (NFV) has been gaining popularity in the past few years. Software switches route traffic between VNFs and physical Network Interface Cards (NICs). It is of paramount importance to compare the performance of different switch designs and architectures. In this paper, we propose a methodology to compare fairly and comprehensively the performance of software switches. We first explore the design spaces of seven state-of-the-art software switches and then compare their performance under four representative test scenarios. Each scenario corresponds to a specific case of routing NFV traffic between NICs and/or VNFs. In our experiments, we evaluate the throughput and latency between VNFs in two of the most popular virtualization environments, namely virtual machines (VMs) and containers. Our experimental results show that no single software switch prevails in all scenarios. It is, therefore, crucial to choose the most suitable solution for the given use case. At the same time, the presented results and analysis provide a deeper insight into the design tradeoffs and identifies potential performance bottlenecks that could inspire new designs.

==> plots/latency-docker_10.txt <==
SUT 	 1-VNF 	 2-VNF 	 3-VNF 	 4-VNF 	 5-VNF
bess 	 5.09 	 6.24 	 7.72 	 8.62 	 
fastclick 	 57.99 	 160.12 	 191.75 	 230.68 	 
vpp 	 6.08 	 7.73 	 10.17 	 12.44 	 
ovs 	 5.5 	 7.15 	 9.2 	 10.96 	 
t4p4s 	 158.4 	 257.88  391.17  511.18 	 
VALE 	 35.11   38.1	 39.4 	 43.57

==> plots/latency-docker_50.txt <==
SUT 	 1-VNF 	 2-VNF 	 3-VNF 	 4-VNF 	 5-VNF
bess 	 7.27 	 11.43 	 17.38 	 25.0 	 
fastclick 	 21.95 	 33.75 	 49.2 	 69.26 	 
vpp 	 12.31 	 17.88 	 28.6 	 39.49 	 
ovs 	 8.91 	 10.92 	 19.77 	 23.41 	 
t4p4s 	 37.87 	 86.55 	 173.65 	 206.58 	 
VALE 	 24.94	 27.6 	 33.34 	  40.1


==> plots/latency-docker_99.txt <==
SUT 	 1-VNF 	 2-VNF 	 3-VNF 	 4-VNF 	 5-VNF
bess 	 19.61 	 31.96 	 51.94 	 77.65 	 
fastclick 	 27.22 	 56.59 	 96.84 	 119.83 	 
vpp 	 46.35 	 53.69 	 69.98 	 95.61 	 
ovs 	 27.4 	 48.45 	 96.07 	186.19  	 
t4p4s 	 113.4 	 159.93  214.19	 237.0 	 
VALE 	 98.51 	 116.63  130.72  148.84 	 


==> plots/latency-vm_10.txt <==
SUT 	 1-VNF 	 2-VNF 	 3-VNF 	 4-VNF 	 5-VNF
bess 	 5.22 	 6.51 	 7.63 	 8.71 	 
fastclick 	 73.09 	 102.15 	 159.45 	 200.3 	 
vpp 	 5.92 	 7.87 	 9.97 	 11.89 	 
ovs 	 5.47 	 6.81 	 8.85 	 10.2 	 
t4p4s 	 157.85 	 256.65 	 393.69 	 509.93 	 
VALE 	 26.44 	 30.71 	 44.11 	 57.96 	 
snabb 	 10.91 	 110.9 	 294.05 	 378.84 	 


==> plots/latency-vm_50.txt <==
SUT 	 1-VNF 	 2-VNF 	 3-VNF 	 4-VNF 	 5-VNF
bess 	 7.64 	 12.64 	 19.08 	 27.91 	 
fastclick 	 23.41 	 39.96 	 63.08 	 82.26 	 
vpp 	 11.68 	 18.87 	 30.65 	 41.97 	 
ovs 	 8.85 	 11.06 	 19.32 	 23.86 	 
t4p4s 	 36.32 	 83.78 	 168.5 	 202.16 	 
VALE 	 33.15 	 36.02 	 55.76 	 76.03 	 
snabb 	 16.64 	 41.58 	 77.6 	 181.5 	 


==> plots/latency-vm_99.txt <==
SUT 	 1-VNF 	 2-VNF 	 3-VNF 	 4-VNF 	 5-VNF
bess 	 19.88 	 36.03 	 62.86 	 95.65 	 
fastclick 	 26.27 	 58.59 	 103.97 	 140.36 	 
vpp 	 58.19 	 64.06 	 85.5 	 116.08 	 
ovs 	 26.09 	 50.22 	 104.04 	 265.92 	 
t4p4s 	 146.4 	 241.25  276.46 	 314.63 	 
VALE 	 81.04 	 98.31 	 161.74 	 196.05 	 
snabb 	 70.59 	 139.4 	 251.51 	 314.51 	 

